Approximation Algorithms for Multiprocessor Scheduling under Uncertainty

Motivated by applications in grid computing and project management, we study multiprocessor scheduling in scenarios where there is uncertainty in the successful execution of jobs when assigned to processors. We consider the problem of multiprocessor scheduling under uncertainty, in which we are given n unit-time jobs and m machines, a directed acyclic graph C giving the dependencies among the jobs, and for every job j and machine i, the probability p_{ij} of the successful completion of job j when scheduled on machine i in any given particular step. The goal of the problem is to find a schedule that minimizes the expected makespan, that is, the expected completion time of all the jobs. The problem of multiprocessor scheduling under uncertainty was introduced by Malewicz and was shown to be NP-hard even when all the jobs are independent. In this paper, we present polynomial-time approximation algorithms for the problem, for special cases of the dag C. We obtain an O(log(n))-approximation for the case of independent jobs, an O(log(m)log(n)log(n+m)/loglog(n+m))-approximation when C is a collection of disjoint chains, an O(log(m)log^2(n))-approximation when C is a collection of directed out- or in-trees, and an O(log(m)log^2(n)log(n+m)/loglog(n+m))-approximation when C is a directed forest.

==> abstract.txt <==
Motivated by applications in grid computing and project management, we
study multiprocessor scheduling in scenarios where there is
uncertainty in the successful execution of jobs when assigned to
processors.  We consider the problem of multiprocessor scheduling
under uncertainty, in which we are given n unit-time jobs and m
machines, a directed acyclic graph C giving the dependencies among
the jobs, and for every job j and machine i, the probability
p_{ij} of the successful completion of job j when scheduled on
machine i in any given particular step.  The goal of the problem is
to find a schedule that minimizes the expected makespan, that is, the
expected completion time of all the jobs.

The problem of multiprocessor scheduling under uncertainty was
introduced by Malewicz and was shown to be NP-hard even when all the
jobs are independent.  In this paper, we present polynomial-time
approximation algorithms for the problem, for special cases of the dag
C.  We obtain an O(log(n))-approximation for the case of independent
jobs, an O(log(m)log(n)log(n+m)/loglog(n+m))-approximation when C is a
collection of disjoint chains, an O(log(m)log^2(n))-approximation when
C is a collection of directed out- or in-trees, and an
O(log(m)log^2(n)log(n+m)/loglog(n+m))-approximation when C is a
directed forest.

